Convergent Anthropocene Systems-of-Systems: Overcoming the Limitations of System Dynamics with Hetero-functional Graph Theory

Understanding the complexity and interdependence of systems in the Anthropocene is essential for making informed decisions about societal challenges spanning geophysical, biophysical, sociocultural, and sociotechnical domains. This paper explores the potential of Hetero-functional Graph Theory (HFGT) as a quantification tool for converting Model-based Systems Engineering (MBSE), stated in the Systems Modeling Language (SysML), into dynamic simulations-offering a comprehensive alternative to System Dynamics (SD) for representing interdependent systems of systems in the Anthropocene. The two approaches are compared in terms of systems thinking abstractions, methodological flexibility, and their ability to represent dynamic, multi-functional systems. Through a comparative study, the Mono Lake system is simulated in Northern California using both SD, and MBSE and HFGT, to highlight technical, conceptual and analytical differences. The simulations show equivalent results. However, MBSE and HFGT provide distinct advantages in capturing the nuances of the system through a broader set of systems thinking abstractions and in managing adaptive, multi-functional system interactions. These strengths position MBSE and HFGT as a powerful and flexible approach for representing, modeling, analyzing, and simulating heterogeneous and complex systems-of-systems in the Anthropocene.

==> Elsarticle-template/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



